Stability analysis of supermassive primordial stars: a new mass range for general relativistic instability supernovae

Observed supermassive black holes in the early universe have several proposed formation channels, in part because most of these channels are difficult to probe. One of the more promising channels, the direct collapse of a supermassive star, has several possible probes including the explosion of a helium-core supermassive star triggered by a general relativistic instability. We develop a straightforward method for evaluating the general relativistic radial instability without simplifying assumptions and apply it to population III supermassive stars taken from a post Newtonian stellar evolution code. This method is more accurate than previous determinations and it finds that the instability occurs earlier in the evolutionary life of the star. Using the results of the stability analysis, we perform 1D general relativistic hydrodynamical simulations and we find two general relativistic instability supernovae fueled by alpha capture reactions as well as several lower mass pulsations, analogous to the puslational pair instability process. The mass range for the events (2.6-3.0 $\times 10^4$ ${\rm M}_\odot$) is lower than had been suggested by previous works (5.5 $\times 10^4$ ${\rm M}_\odot$) because the instability occurs earlier in the star's evolution. The explosion may be visible to, among others, JWST, while the discovery of the pulsations opens up additional possibilities for observation.

==> mnras/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> mnras/yields.txt <==
# isotope,        M = 2.95e4 Msun,    M = 3e4 Msun
# yields recorded in units of Msun
        n         3.269403297e-45     7.494798495e-34
        p         5.441498563e+03     5.536626361e+03
        d         3.420657731e-14     8.386696275e-11
        t         1.536980840e-22     3.756248063e-15
      he3         1.136117283e-02     1.218897594e-02
      he4         1.694646913e+04     1.807698033e+04
      li6         2.101344385e-15     4.646143231e-13
      li7         2.921447296e-07     3.798748682e-07
      be7         4.932573687e-07     6.462198828e-07
      be9         6.435393408e-15     6.399758888e-19
       b8         2.950000000e-46     3.000000000e-46
      b10         2.499446566e-14     3.876675304e-15
      b11         1.071251126e-12     6.454605383e-17
      c12         3.006429801e+03     2.985939025e+03
      c13         2.937187617e-02     2.223698766e-03
      n13         2.950000000e-46     3.000000000e-46
      n14         1.272259306e-02     3.514302696e-03
      n15         1.367620690e-03     8.594415941e-06
      o14         2.950000000e-46     3.000000000e-46
      o15         2.950000000e-46     3.000000000e-46
      o16         2.505320130e+03     1.828871416e+03
      o17         2.569080413e-02     5.255134272e-04
      o18         1.257954174e-02     3.043705868e-02
      f17         2.950000000e-46     3.000000000e-46
      f18         3.524756866e-45     3.065703637e-45
      f19         6.896496989e-04     8.948930945e-04
     ne18         2.950000000e-46     3.000000000e-46
     ne19         2.950000000e-46     3.000000000e-46
     ne20         4.807588521e+02     3.669695403e+02
     na23         8.386876750e-04     8.234930856e-04
     mg24         8.123164108e+02     7.021780636e+02
     mg25         1.032332311e-02     1.929050351e-02
     mg26         6.666427640e-04     5.622846771e-04
     al25         2.950000000e-46     3.000000000e-46
     al-6         1.096152534e-07     3.570199896e-06
     al*6         2.950000000e-46     3.000000000e-46
     al27         7.563182773e-03     1.693841922e-02
     si28         3.059207548e+02     4.972427874e+02
     si29         3.289372782e-04     3.777404346e-03
     si30         4.322584694e-04     2.643060078e-03
      p31         6.918625191e-05     5.498526767e-04
      s32         1.172298845e+00     5.097300593e+00
      s33         4.988228835e-06     1.699312802e-04
      s34         1.337326790e-06     2.486257772e-05
     cl35         3.286519934e-08     9.495873150e-07
     ar36         4.268807918e-05     5.974240231e-04
      k39         5.132760658e-12     3.749933608e-10
     ca40         1.773256189e-11     8.667837745e-10
     sc43         4.103805572e-19     1.118865175e-16
     ti44         1.560576835e-19     3.046111578e-17
      v47         7.670361060e-29     7.244170532e-26
     cr48         3.806993298e-30     2.876260008e-27
     mn51         6.504688586e-41     2.598160209e-37
     fe52         8.639818855e-43     2.769952402e-39
     fe53         6.188301232e-46     5.632174953e-43
     fe54         6.785930108e-46     7.817134597e-46
     fe55         1.089031939e-42     9.932291293e-43
     fe56         4.460055848e-42     3.922610036e-42
     co55         2.950000000e-46     3.000000000e-46
     co56         5.666591570e-46     5.769225293e-46
     ni56         5.647327056e-46     5.729463415e-46
